Interpreting automatic AGN classifiers with saliency maps

The classification of the optical spectra of active galactic nuclei (AGN) into different types is well founded on AGN physics, but it involves some degree of human oversight and cannot be reliably scaled to large data sets. Machine learning (ML) tackles such a classification problem in a fast and reproducible way, but is often perceived as a black box. However, ML interpretability and explainability are active research areas in computer science, increasingly providing us with tools to alleviate this issue. We applied ML interpretability tools to a classifier trained to predict AGN type from spectra, to demonstrate the use of such tools in this context. We trained a support-vector machine on 3346 high-quality, low redshift AGN spectra from SDSS DR15 with an existing reliable classification as type 1, type 2, or intermediate type. On a selection of test-set spectra, we computed the gradient of the predicted class probability and we built saliency maps. We also visualized the high-dimensional space of AGN spectra using t-distributed stochastic neighbor embedding (t-SNE), showing where the spectra for which we computed a saliency map are located. Regions that affect the predicted AGN type often coincide with physically relevant features, such as spectral lines. t-SNE visualization shows good separability of type 1 and type 2 spectra, while intermediate-type spectra either lie in-between as expected or appear mixed with type 2 spectra. Saliency maps show why a given AGN type was predicted by our classifier, resulting in a physical interpretation in terms of regions of the spectrum that affected its decision, making it no longer a black box. These regions coincide with those used by human experts such as relevant spectral lines, and are even used in a similar way, with the classifier e.g. effectively measuring the width of a line by weighing its center and its tails oppositely.

==> lin_grid_final.csv <==
paramC,meantrainscore,stdtrainscore,meantestscore,stdtestscore
0.0005,0.8902417466599143,0.008143232761614261,0.8864837197478804,0.01070566262845771
5,0.9377245400969889,0.0021789803223601447,0.9327334574225726,0.004306899817087691
0.05,0.9595187981201118,0.0021440657531836896,0.9467504901423458,0.004327624796908548
0.5,0.9859878955245323,0.0006949484481139832,0.9294606759529825,0.005492505946157488
5,0.9995325160618702,0.0005169010447439212,0.9173102029554694,0.007477744275426652
50,1.0,0.0,0.9173067091883498,0.009190465650269644
500,1.0,0.0,0.9173067091883498,0.009190465650269644
5000,1.0,0.0,0.9173067091883498,0.009190465650269644
0.02,0.9545387356586676,0.0019093863425920638,0.9476937975054737,0.004316086607650954
0.03,0.9581191588482901,0.0013500088520259548,0.947692050621914,0.0031723838322217472
0.04,0.95905267189864,0.0014385051031229543,0.9472247641492494,0.003995764740444569
0.05,0.9595187981201118,0.0021440657531836896,0.9467504901423458,0.004327624796908548
0.06,0.9612321948464615,0.0013000546701302325,0.9467461278130096,0.005115407457220237
0.07,0.9620106236965515,0.0014163020349797573,0.9462779630190021,0.005901255501948168
0.08,0.9629444277120833,0.0018135994435293143,0.9448795778498755,0.005432347460249707
6,0.9400598259221123,0.001812388022449053,0.935075149954827,0.003095974179816072
7,0.943485649370014,0.0017944362793930282,0.9369425782393037,0.0021143952354364865
8,0.9461318801070976,0.0013961179434307928,0.9378789078273188,0.0015639796500754044
9,0.9483120817319612,0.0018829294794309483,0.9397454675495787,0.0016275614484909408
0.01,0.9497135639041263,0.001995924277129273,0.9420784451822863,0.0035612668543663173
0.02,0.9545387356586676,0.0019093863425920638,0.9476937975054737,0.004316086607650954


==> lin_grid_final2.csv <==
paramC,meantestscore,stdtestscore
0.0005,0.8864837197478804,0.01070566262845771
5,0.9327334574225726,0.004306899817087691
0.05,0.9467504901423458,0.004327624796908548
0.5,0.9294606759529825,0.005492505946157488
5,0.9173102029554694,0.007477744275426652
50,0.9173067091883498,0.009190465650269644
500,0.9173067091883498,0.009190465650269644
5000,0.9173067091883498,0.009190465650269644
0.02,0.9476937975054737,0.004316086607650954
0.03,0.947692050621914,0.0031723838322217472
0.04,0.9472247641492494,0.003995764740444569
0.05,0.9467504901423458,0.004327624796908548
0.06,0.9467461278130096,0.005115407457220237
0.07,0.9462779630190021,0.005901255501948168
0.08,0.9448795778498755,0.005432347460249707
6,0.935075149954827,0.003095974179816072
7,0.9369425782393037,0.0021143952354364865
8,0.9378789078273188,0.0015639796500754044
9,0.9397454675495787,0.0016275614484909408
0.01,0.9420784451822863,0.0035612668543663173
0.02,0.9476937975054737,0.004316086607650954


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

